Quantized Message Passing for LDPC Codes

We propose a quantized decoding algorithm for low- density parity-check codes where the variable node update rule of the standard min-sum algorithm is replaced with a look-up table (LUT) that is designed using an information-theoretic criterion. We show that even with message resolutions as low as 3 bits, the proposed algorithm can achieve better error rates than a floating-point min-sum decoder. Moreover, we study in detail the effect of different decoder design parameters, like the design SNR and the LUT tree structure on the performance of our decoder, and we propose some complexity reduction techniques, such as LUT re-use and message alphabet downsizing.

==> LUTCha3_SNR3.85_FER.csv <==
3,0.9995,0.0022815,0.0004871
3.25,0.978,0.0073296,0.0059102
3.5,0.81301,0.01598,0.015231
3.75,0.43057,0.0143,0.014387
4,0.11098,0.0045505,0.0046765
4.25,0.011042,0.00047619,0.00049193
4.5,0.00058536,2.5369e-05,2.6221e-05
4.75,7.2173e-05,5.7644e-06,6.1309e-06
5,6.1203e-05,5.1772e-06,5.5269e-06
5.25,5.763e-05,4.8889e-06,5.2202e-06
5.5,4.3572e-05,4.0444e-06,4.346e-06
5.75,2.4802e-05,2.991e-06,3.2867e-06
6,1.08e-05,1.9407e-06,2.2394e-06


==> LUTCha3_SNR3.92_FER.csv <==
3,0.9996,0.00062735,0.00029264
3.25,0.98523,0.0025485,0.0022624
3.5,0.85579,0.006521,0.0063421
3.75,0.48459,0.006861,0.0068654
4,0.13338,0.0024334,0.0024619
4.25,0.01556,0.00030208,0.00030649
4.5,0.00073823,1.4437e-05,1.4652e-05
4.75,1.5936e-05,1.0906e-06,1.1496e-06
5,1.8109e-07,9.8453e-08,1.6269e-07
5.25,1.006e-07,6.8182e-08,1.3417e-07
5.5,2.0121e-08,1.9858e-08,9.1826e-08
5.75,0,0,7.3803e-08
6,0,0,7.3803e-08


==> LUTCha3_SNR4.0_FER.csv <==
3,0.99977,0.00024731,0.00013948
3.25,0.98892,0.0012422,0.0011472
3.5,0.88207,0.0034751,0.0034097
3.75,0.54939,0.0041849,0.0041796
4,0.175,0.0017961,0.0018071
4.25,0.025309,0.00028201,0.00028433
4.5,0.0015497,1.7474e-05,1.7623e-05
4.75,4.3869e-05,7.4706e-07,7.5676e-07
5,7.4e-07,9.4152e-08,1.0402e-07
5.25,3.6667e-08,1.8388e-08,2.8944e-08
5.5,1e-08,7.9901e-09,1.9218e-08
5.75,1.3333e-08,9.7462e-09,2.0803e-08
6,3.3333e-09,3.2898e-09,1.5213e-08


==> LUTCha3_SNR4.2_FER.csv <==
3,0.99997,0.00015237,3.2488e-05
3.25,0.99473,0.0008834,0.00078593
3.5,0.92945,0.0028478,0.0027703
3.75,0.6563,0.0043747,0.0043548
4,0.26292,0.0025527,0.0025647
4.25,0.048931,0.00053866,0.00054293
4.5,0.0040544,4.5659e-05,4.6048e-05
4.75,0.000155,1.7562e-06,1.7713e-06
5,3.2467e-06,2.0072e-07,2.1047e-07
5.25,6.6667e-08,2.5962e-08,3.63e-08
5.5,3.3333e-09,3.2898e-09,1.5213e-08
5.75,0,0,1.2227e-08
6,0,0,1.2227e-08


==> LUT_ReUseV2_FER.csv <==
3,0.9994,0.0011518,0.00047596
3.25,0.97542,0.0046169,0.004064
3.5,0.82142,0.0098569,0.0095479
3.75,0.46577,0.0094724,0.009491
4,0.1312,0.0033746,0.0034309
4.25,0.01807,0.00049308,0.00050321
4.5,0.0011886,3.3703e-05,3.4436e-05
4.75,4.3e-05,5.5559e-06,6.148e-06
5,1.2e-06,7.5962e-07,1.4119e-06
5.25,0,0,7.3778e-07
5.5,0,0,7.3778e-07


==> LUT_downSize_FER.csv <==
3,1,0.00036882,0
3.25,0.99661,0.0013434,0.0010408
3.5,0.95703,0.0040655,0.0038083
3.75,0.75415,0.0074219,0.0073103
4,0.37483,0.0058135,0.0058408
4.25,0.09204,0.0017126,0.0017344
4.5,0.010194,0.00019785,0.00020075
4.75,0.00050018,1.3803e-05,1.4095e-05
5,1.36e-05,2.1897e-06,2.4874e-06
5.25,1e-07,9.8693e-08,4.5638e-07
5.5,0,0,3.668e-07


==> LUT_noReUse_FER.csv <==
3,0.9998,0.0005227,0.00017592
3.25,0.99462,0.0016329,0.001335
3.5,0.93917,0.0047106,0.0044684
3.75,0.70017,0.0075934,0.0075117
4,0.30863,0.0050303,0.0050646
4.25,0.065434,0.0012354,0.001252
4.5,0.0057548,0.00011199,0.00011364
4.75,0.00021473,4.1911e-06,4.2535e-06
5,3.9339e-06,3.7938e-07,4.0884e-07
5.25,8.008e-08,4.5599e-08,7.7718e-08
5.5,0,0,3.6717e-08


==> fixedQ4_FER.csv <==
3,1,0.00036882,0
3.25,0.99751,0.0011853,0.0008793
3.5,0.97021,0.0034661,0.003197
3.75,0.81733,0.0069628,0.0068115
4,0.47854,0.0067935,0.0067994
4.25,0.16568,0.0029583,0.0029905
4.5,0.0343,0.00065771,0.00066699
4.75,0.0039814,7.7505e-05,7.8653e-05
5,0.00034386,6.7058e-06,6.8056e-06
5.25,2.583e-05,9.866e-07,1.0157e-06
5.5,1.82e-06,2.5483e-07,2.8449e-07
5.75,1.5e-07,6.6107e-08,9.7416e-08
6,1e-08,9.8693e-09,4.5638e-08


==> float_FER.csv <==
3,0.9996,0.00062359,0.00029089
3.25,0.99354,0.001766,0.0014704
3.5,0.93205,0.0049268,0.0046907
3.75,0.70314,0.0075849,0.0075017
4,0.33599,0.0053667,0.0053987
4.25,0.084736,0.0015829,0.0016033
4.5,0.0098511,0.00019122,0.00019402
4.75,0.00055034,1.0731e-05,1.0891e-05
5,1.532e-05,7.5763e-07,7.8682e-07
5.25,2e-07,7.7886e-08,1.089e-07
5.5,0,0,3.668e-08
5.75,0,0,3.668e-08
6,0,0,3.668e-08

